Search for Nearby Earth Analogs. II. detection of five new planets, eight planet candidates, and confirmation of three planets around nine nearby M dwarfs

Zechmeister et al. (2009) surveyed 38 nearby M dwarfs from March 2000 to March 2007 with VLT2 and the UVES spectrometer. This data has recently been reanalyzed (Butler et al. 2019), yielding a significant improvement in the Doppler velocity precision. Spurred by this, we have combined the UVES data with velocity sets from HARPS, Magellan/PFS, and Keck/HIRES. Sixteen planet candidates have been uncovered orbiting nine M dwarfs. Five of them are new planets corresponding to radial velocity signals, which are not sensitive to the choice of noise models and are identified in multiple data sets over various timespans. Eight candidate planets require additional observation to be confirmed. We also confirm three previously reported planets. Among the new planets, GJ 180 d and GJ 229A c are super-Earths located in the conservative habitable zones of their host stars. We investigate their dynamical stability using the Monte Carlo approach and find both planetary orbits are robust to the gravitational perturbations of the companion planets. Due to their proximity to the Sun, the angular separation between the host stars and the potentially habitable planets in these two systems is 25 and 59 mas, respectively. They are thus good candidates for future direct imaging by JWST and E-ELT. In addition we find GJ 433 c, a cold super-Neptune belonging to an unexplored population of Neptune-like planets. With a separation of 0.5 as from its host star, GJ 433 c is probably the first realistic candidate for direct imaging of cold Neptunes. A comprehensive survey of these planets is important for the studies of planet formation.

==> coverletter2.txt <==
Dear Editor, 

We submit the second revised version of the paper titled "Search for Nearby
Earth Analogs. II. detection of five new planets, eight planet
candidates, and confirmation of three planets around nine nearby M
dwarfs" to ApJS. 

We appreciate the comments in the second report given by the
referee. We have made changes in the text by accounting for these
comments. The main changes are as follows:
1. In section 3.2, we soften our statement about the robust of our
method to prior choices by adding some words in the end of the first
paragraph. 
2. We have justified why we use N-body simulation rather than AMD to
study dynamical stability in the begining of section 4.4. 
3. We compare a recent study on GJ 299B with our results in section
4.2. 
4. We rephrase some sentences and correct typos in the paper. 

Yours sincerely,
Fabo Feng on behave of all coauthors

